Time-reversal-protected single-Dirac-cone topological-insulator states in Bi2Te3 and Sb2Te3: Topologically Spin-polarized Dirac fermions with pi Berry's Phase

We show that the strongly spin-orbit coupled materials Bi2Te3 and Sb2Te3 (first non-Bi topological insulator) and their derivatives belong to the Z2 (Time-Reversal-Protected, elastic backscattering suppressed) topological-insulator class. Using a combination of first-principles theoretical calculations and photoemission spectroscopy, we directly show that Bi2Te3 is a large spin-orbit-induced indirect bulk band gap (about 150 meV) semiconductor whose surface is characterized by a single topological spin-Dirac cone. The electronic structure of self-doped Sb2Te3 exhibits similar Z2 topological properties. We demonstrate that the dynamics of surface spin-only Dirac fermions can be controlled through systematic Mn doping, making these materials classes potentially suitable for exploring novel topological physics. We emphasize (theoretically and experimentally) that the Dirac node is well within the bulk-gap and not degenerate with the bulk valence band.

==> 00README.XXX.txt <==
BRR_PRLBi2Te3_Sept-24-2009.dvi keepcomments
